A robust generalization of the Legendre transform for QFT

Although perturbative quantum field theory is highly successful, it possesses a number of well-known analytic problems, from ultraviolet and infrared divergencies to the divergence of the perturbative expansion itself. As a consequence, it has been difficult, for example, to prove with full rigor that the Legendre transform of the quantum effective action is the generating functional of connected graphs. Here, we give a rigorous proof of this central fact. To this end, we show that the Legendre transform can be re-defined purely combinatorially and that it ultimately reduces to a simple homological relation, the Euler characteristic for tree graphs. This result suggests that, similarly, also the quantum field theoretic path integral, being a Fourier transform, may be reducible to an underlying purely algebraic structure.

==> material_to_add.txt <==
Explanations to add:
�	UV and IR cutoffs have an analogy with spin systems: 

Consider a continuous spin system, i.e., a system with a spin at every point in space. Such a system is hard to describe because of two reasons: 

First, it is hard or impossible to describe how neighbouring spins affect another when the spins have arbitrarily many neighbours that are arbitrarily close. Mathematically, such theories often exhibit divergent integrals.  To obtain a more crude but well-defined theory, one therefore introduces a so-called ultraviolet (UV) cutoff:   Consider a spin system where there is a spin sitting on each point of a say rectangular grid. Now each spin as only a finite number of nearest neighbours with which it can interact. One may think of the spin
�	 on a grid point as describing the continuum spin system�s �average� spin within a box around the grid point. Notice that we now have a countable number of spins. Physicists say that to �remove� the ultraviolet cutoff is to make the grid tighter and tighter. 

Second, many quantities of the UV cutoff spin system, i.e., of the system of spins on a grid are infinite, simply because the grid is infinite. For example, even if every spin contributes only a finite amount of energy, the total energy can easily (and will generally) come out infinite. For this reason one often also implements an �infrared� (IR) cutoff. An IR cutoff  usually consists in truncating the system to a finite volume. This leaves us with a finite number of grid points and so our function space becomes finite dimensional. Removal of the IR cutoff then consists in letting that volume grow back to infinity so that the system then covers all of space again.

Notice that the UV cutoff need not be a discretization of space: one can also e.g. truncate the wavelengths smaller than a smallest wavelength instead. Also, the IR cutoff need not be a volume cutoff, though it usually is. 

In quantum field theory, the situation is very similar: Instead of a spin at every point we have a field amplitude at every point.   

�	Regularization and renormalization: how it works and how our work is embedded after regularization and before renormalization.


�	Insight:  decomposition could be decomposition of fluctuations of fluctuations etc, which is generally nontrivial because it can be a fluctuation of a 3rd and a 7th order fluctuation together etc � nested integrals. Can we say that putting n-particle irreducibles together to get n-1 particle irreducibles requires always a fixed number of integrals such as n or 1? In any case, a major point is the decomposition should help with evaluation of large Feynman diagrams. 





�	Z is a power series in lambda, hbar and J, not convergent but asymptotic. This means that Z cannot be manipulated as if it were a function, but its coefficients do carry the information that is desired � one could later do Borel summation. 
So the idea is a) to prove key properties of QFT hold while not assuming Z is a function and b) to show that this study also reveals deep structures underlying the QFT. In essence we shift attention to the coefficients, as the carriers of information, away from Z and its derivatives, which are not defined as functions but are well defined as power series. 



�	There is an additional issue that Weinberg touches upon in his paper. 





